Publishing Below-Threshold Triangle Counts under Local Weight Differential Privacy

We propose an algorithm for counting below-threshold triangles in weighted graphs under local weight differential privacy. While prior work has largely focused on unweighted graphs, edge weights are intrinsic to many real-world networks. We consider the setting in which the graph topology is publicly known and privacy is required only for the contribution of an individual to incident edge weights, capturing practical scenarios such as road and telecommunication networks. Our method uses two rounds of communication. In the first round, each node releases privatized information about its incident edge weights under local weight differential privacy. In the second round, nodes locally count below-threshold triangles using this privatized information; we introduce both biased and unbiased variants of the estimator. We further develop two refinements: (i) a pre-computation step that reduces covariance and thus lowers expected error, and (ii) an efficient procedure for computing smooth sensitivity, which substantially reduces running time relative to a straightforward implementation. Finally, we present experimental results that quantify the trade-offs between the biased and unbiased variants and demonstrate the effectiveness of the proposed improvements.

==> fig/apollonian.csv <==
n,triangle_count_mean,triangle_count_std,triangle_count_ci,mcmf_time_mean,mcmf_time_std,mcmf_time_ci,mcmf_cost_mean,mcmf_cost_std,mcmf_cost_ci,greedy_time_mean,greedy_time_std,greedy_time_ci,greedy_cost_mean,greedy_cost_std,greedy_cost_ci,random_time_mean,random_time_std,random_time_ci,random_cost_mean,random_cost_std,random_cost_ci,deg_time_mean,deg_time_std,deg_time_ci,deg_cost_mean,deg_cost_std,deg_cost_ci
100,292.0,0.0,0.0,0.06178401269717142,0.01888388674054908,0.01170435426265049,0.0,0.0,0.0,0.0004967491619754582,1.1013463465530666e-05,6.826215377713135e-06,41.39,1.0246408584908608,0.6350789837142741,0.0005568112293258308,1.093261656438668e-05,6.776105949234368e-06,123.76999999999998,3.5602902503400884,2.2066907591836866,0.0014862374868243934,2.3300519352362745e-05,1.4441811516386348e-05,97.0,0.0,0.0
200,592.0,0.0,0.0,0.14807262091198936,0.015388195337535784,0.009537702283854537,0.0,0.0,0.0,0.0010229340707883239,9.680918711707423e-06,6.000295582499932e-06,85.17999999999999,1.064372532945531,0.659704930673975,0.0011709183000493796,1.4532333660892305e-05,9.007233720846728e-06,257.24,6.269183891597582,3.8856804329057533,0.0045500249019823965,0.00011824197443407216,7.328713503242513e-05,197.0,0.0,0.0
300,892.0,0.0,0.0,0.24281093331519515,0.01250468437838846,0.00775048367521793,0.0,0.0,0.0,0.0015859833860304207,1.88127287148126e-05,1.1660250061365373e-05,129.49,1.5933542536980818,0.987571197995926,0.0022110817069187763,0.0012380793652213003,0.000767369540758334,388.42,5.4588969174692785,3.383459363169925,0.008988441596738995,0.00011154239769669667,6.913469434998462e-05,297.0,0.0,0.0
400,1192.0,0.0,0.0,0.34843061667634173,0.020294695412606856,0.012578782536948836,0.0,0.0,0.0,0.0021588871907442806,4.779050627991788e-05,2.9620862673915702e-05,172.85,2.2237355957937104,1.3782856017531353,0.002445352920331061,2.5687813106189994e-05,1.5921471514759883e-05,521.25,10.138074548727475,6.283643705862253,0.015339750109706073,0.0003043507204552258,0.00018863853089373555,397.0,0.0,0.0
500,1492.0,0.0,0.0,0.46235525008523837,0.008575478070861797,0.005315136374835017,0.0,0.0,0.0,0.003148421250516549,0.0013847914728169408,0.0008583026471422131,216.35,2.800099204591785,1.7355194675434265,0.0031058271403890106,1.2872682034860646e-05,7.978570985756969e-06,657.76,11.705288453420437,7.2550129476873515,0.023013316676951945,0.00016973623968415076,0.00010520361129933838,497.0,0.0,0.0
600,1792.0,0.0,0.0,0.5805753083899617,0.021989086889141904,0.01362897725445883,0.0,0.0,0.0,0.0032596983748953783,2.5785482565232346e-05,1.5982007672648314e-05,261.94,3.4371176555040686,2.1303475939646828,0.004281857507303357,0.0016743533650378022,0.0010377749673314114,795.74,12.030350507501154,7.456488496157779,0.03226964578498155,0.00024833170903838255,0.00015391758789748818,597.0,0.0,0.0
700,2092.0,0.0,0.0,0.7065106456982904,0.023675142722438057,0.014674005486762913,0.0,0.0,0.0,0.007060515818884597,0.002780419561296803,0.001723321898258473,304.14,4.056599561208878,2.514306457057298,0.006147492028540001,0.0026377326701658337,0.0016348836468868938,924.5799999999999,13.402139132740471,8.306731894874988,0.04336282942676917,0.00026789195360714987,0.00016604115308522778,697.0,0.0,0.0
800,2392.0,0.0,0.0,0.8905479541863315,0.017182433690709244,0.010649782736661055,0.0,0.0,0.0,0.004388079965719953,4.2061890348707476e-05,2.607022973405724e-05,349.12,2.977247050548537,1.84531684000336,0.005066546220332384,1.5563365486144787e-05,9.646273866798765e-06,1057.94,8.597570716325764,5.328829538359143,0.05579245849512517,0.0003125441150818328,0.00019371684949631346,797.0,0.0,0.0
900,2692.0,0.0,0.0,1.0247296208050103,0.02023323720855214,0.01254069034742844,0.0,0.0,0.0,0.005612838275264949,0.002054196266846865,0.0012732040369932201,393.87,2.751585401586189,1.705450300914363,0.006465707069728523,0.0021641025848100123,0.00134132467861844,1187.41,11.872980530038204,7.3589495735917705,0.07004375820979476,0.0005199772191308133,0.0003222852193953544,897.0,0.0,0.0
1000,2992.0,0.0,0.0,1.1837563415872865,0.03578549657071253,0.02218008056726489,0.0,0.0,0.0,0.005580475064925849,5.015994589224554e-05,3.108945656073933e-05,437.75,5.0361471163755525,3.1214363218094188,0.00793370365165174,0.0031077815419967487,0.0019262229560162315,1323.6800000000003,7.270152069325066,4.5060869370712995,0.09364113759947941,0.024423321715258316,0.015137731630864258,997.0,0.0,0.0
1100,3292.0,0.0,0.0,1.2821474709780887,0.04595838619812452,0.028485302882457108,0.0,0.0,0.0,0.00817819206044078,0.003336111098935805,0.0020677430816008775,481.4200000000001,3.637092856175722,2.2542935074603276,0.0091923183365725,0.0034130571247023645,0.0021154347224716626,1458.8899999999999,10.91578367930284,6.7656728189688335,0.10337197900516912,0.00112338684534364,0.0006962823804524157,1097.0,0.0,0.0
1200,3592.0,0.0,0.0,1.4963766666245646,0.02764810455546412,0.01713647274282178,0.0,0.0,0.0,0.006611592478584498,2.0803123847057596e-05,1.2893909745440195e-05,523.61,3.6755800751567045,2.278148132926299,0.007763700820505618,4.6747123325334894e-05,2.8974167218693164e-05,1587.92,12.22845497645187,7.579274918120084,0.12215510419337079,0.0010224130188976987,0.0006336981544285987,1197.0,0.0,0.0
1300,3892.0,0.0,0.0,1.5743770498898813,0.03415482673664893,0.021169380932940407,0.0,0.0,0.0,0.008890564554603771,0.0035333010177511863,0.002189962659516616,568.0,4.742479426535353,2.939419201890815,0.013032976596150547,0.004074342397030725,0.0025253035806334003,1717.9299999999998,9.061769510789109,5.6165429319704145,0.1428596624173224,0.0010226307626400814,0.0006338331133983456,1297.0,0.0,0.0
1400,4192.0,0.0,0.0,1.866164749977179,0.07616406363333367,0.04720697571932545,0.0,0.0,0.0,0.009962067499291152,0.004556281725930258,0.0028240126714071654,612.26,4.263071401909406,2.6422790297603185,0.011147226705215871,0.003996964775909353,0.002477344434190259,1866.6399999999999,15.478171008803907,9.593469782675665,0.16503084580181165,0.00220176253371029,0.0013646665567761643,1397.0,0.0,0.0
1500,4492.0,0.0,0.0,2.037264362408314,0.06422381350405656,0.03980633201616088,0.0,0.0,0.0,0.010365848800865933,0.004100827187045921,0.0025417190235540645,654.3199999999999,6.36532272028161,3.9452678962693155,0.011290970805566758,0.0029143355865051657,0.0018063239106100432,1986.3,7.650853256699906,4.742047977638166,0.19361303760670126,0.013945307561789789,0.008643391175097704,1497.0,0.0,0.0
1600,4792.0,0.0,0.0,2.202964649896603,0.06276507581222682,0.03890219702763679,0.0,0.0,0.0,0.009058604610618203,0.00020862689756094015,0.0001293082907835708,700.27,4.003068267661153,2.4811274175709443,0.013131059182342142,0.00425236819263082,0.002635645111919937,2128.7799999999997,15.169984984977585,9.402454106124535,0.21548320000292734,0.00373434291415212,0.002314569717874941,1597.0,0.0,0.0
1700,5092.0,0.0,0.0,2.4444953499245456,0.11321544318527027,0.07017165868708514,0.0,0.0,0.0,0.009540792095940559,0.00029941089409314035,0.00018557679479394855,743.86,7.913869681346344,4.905067246565857,0.012320204611169174,0.00373902429062213,0.0023174712650720114,2254.97,12.350173188169425,7.654716647343098,0.2409611624898389,0.0026893820962365575,0.0016668962928267916,1697.0,0.0,0.0
1800,5392.0,0.0,0.0,2.5797136623994446,0.06286591338536342,0.03896469680298455,0.0,0.0,0.0,0.012187656247988343,0.004591622596092384,0.002845917169671267,785.9300000000001,4.575793798772935,2.8361063794497445,0.014670135790947825,0.003725858858589612,0.0023093112457578434,2386.75,11.39563756687431,7.063089339816026,0.29347633342258633,0.04525254468153327,0.028047817777988076,1797.0,0.0,0.0
1900,5692.0,0.0,0.0,2.958266712503973,0.05085996521342338,0.03152333303110453,0.0,0.0,0.0,0.012549342093989252,0.004163226235871401,0.0025803943547049128,833.39,5.418169022424054,3.358215952291075,0.016422875027637927,0.005297260999352843,0.003283276383193605,2529.98,15.250122039584566,9.452123567161463,0.29946568332379686,0.001446685513736645,0.000896664971150207,1897.0,0.0,0.0


==> fig/complete.csv <==
n,triangle_count_mean,triangle_count_ci,mcmf_time_mean,mcmf_time_std,mcmf_time_ci,mcmf_cost_mean,mcmf_cost_std,mcmf_cost_ci,greedy_time_mean,greedy_time_std,greedy_time_ci,greedy_cost_mean,greedy_cost_std,greedy_cost_ci,greedy_rel_error_mean,greedy_rel_error_ci,greedy_approx_ratio_mean,greedy_approx_ratio_ci,random_time_mean,random_time_std,random_time_ci,random_cost_mean,random_cost_std,random_cost_ci,random_rel_error_mean,random_rel_error_ci,random_approx_ratio_mean,random_approx_ratio_ci,deg_time_mean,deg_time_std,deg_time_ci,deg_cost_mean,deg_cost_std,deg_cost_ci,deg_rel_error_mean,deg_rel_error_ci,deg_approx_ratio_mean,deg_approx_ratio_ci
5,10.0,0.0,0.0009962832904420794,0.0001492937081649685,6.543085249369745e-05,0.0,0.0,0.0,2.1494179673027244e-05,5.283652139297875e-06,2.3156626491747184e-06,1.5949999999999998,0.1925589451789271,0.08439267865476432,-1,-1,-1,-1,2.4551684909965842e-05,4.01664079936328e-06,1.7603704462407757e-06,3.314999999999999,0.2796143961356707,0.12254641226039516,-1,-1,-1,-1,2.882097032852471e-05,7.991125328192645e-06,3.5022650923095777e-06,5.0,0.0,0.0,-1,-1,-1,-1
10,120.0,0.0,0.019018635398242622,0.012782660127382448,0.005602247807708242,105.0,0.0,0.0,0.00013861648010788486,9.309824951979104e-06,4.080210684444802e-06,108.25,0.37870972080417886,0.1659768531737896,0.030952380952380953,0.0015807319349884726,1.0309523809523808,0.0015807319349884774,0.00013261534535558895,9.418979894523323e-06,4.128049947280158e-06,139.695,1.2948176055255618,0.567478836146058,0.3304285714285714,0.005404560344248169,1.330428571428571,0.005404560344248162,0.00015252709854394198,2.434430321648866e-05,1.0669361303959343e-05,210.0,0.0,0.0,1.0,0.0,2.0,0.0
15,455.0,0.0,0.09573915620567278,0.021723687317717975,0.00952082574661602,770.0,0.0,0.0,0.0004552627218072303,8.62205966158534e-06,3.7787842558352756e-06,779.2549999999999,0.6132098464550835,0.26875106462457193,0.012019480519480513,0.00034902735665528817,1.0120194805194807,0.00034902735665528746,0.00039949739933945236,8.785155876316046e-06,3.850264323545385e-06,908.6175,3.9734737222048753,1.7414516405332063,0.18002272727272728,0.002261625507185982,1.180022727272727,0.0022616255071859835,0.0004739645111840218,7.017055160280486e-05,3.075360018689558e-05,1365.0,0.0,0.0,0.7727272727272729,9.984343094211501e-17,1.772727272727273,9.984343094211501e-17
20,1140.0,0.0,0.3076156312599778,0.01586193490748256,0.0069517994827303356,2850.0,0.0,0.0,0.0013553183764452115,0.0005767009857474086,0.0002527503509371792,2889.88,0.9126883367283801,0.40000329998639167,0.013992982456140335,0.0001403520350829445,1.0139929824561402,0.00014035203508295575,0.0010127813467988745,1.4902019661406023e-05,6.5310980771286835e-06,3231.065,8.422387147546589,3.691273918168006,0.13370701754385964,0.0012951838309361414,1.1337070175438597,0.0012951838309361444,0.0011855873686727136,3.885189487208773e-05,1.7027593685778078e-05,4845.0,0.0,0.0,0.6999999999999997,9.984343094211501e-17,1.6999999999999997,9.984343094211501e-17
25,2300.0,0.0,0.7196585207362659,0.023810390247873826,0.010435363628348612,7700.0,0.0,0.0,0.002736800728307571,0.0008996423708659443,0.0003942856533522842,7731.3125,0.9384863232606684,0.41130976609388054,0.004066558441558453,5.341685273946501e-05,1.0040665584415582,5.341685273947496e-05,0.0021619991841726003,0.0005450625559213985,0.00023888419769788538,8429.679999999998,12.215363492878955,5.3536190954295355,0.09476363636363634,0.000695275207198641,1.0947636363636364,0.0006952752071986412,0.002425875031622127,9.146882193616132e-05,4.00879787195318e-05,12650.0,0.0,0.0,0.6428571428571428,4.9921715471057503e-17,1.6428571428571428,0.0
30,4060.0,0.0,1.5110232395876664,0.019777954728090928,0.008668070840673238,16965.0,0.0,0.0,0.007446420428459531,0.0007418840143111412,0.00032514500513434715,17012.295,1.7862707403683848,0.7828676691297868,0.002787798408488057,4.6146045925716885e-05,1.0027877984084879,4.614604592571885e-05,0.003520712717436254,2.44243430765502e-05,1.0704440319288747e-05,18269.692499999997,24.279655090544246,10.641028013530326,0.0769049513704686,0.0006272341888317311,1.0769049513704687,0.0006272341888317331,0.004087068687658757,0.0001039883475806353,4.557490275540256e-05,27405.0,0.0,0.0,0.6153846153846152,9.984343094211501e-17,1.615384615384616,2.99530292826345e-16
35,6545.0,0.0,3.2189225436712148,0.09673088141358133,0.0423941779673908,32725.0,0.0,0.0,0.006772975445201156,0.00016242178220385656,7.118448462275982e-05,32857.8425,1.474634209772397,0.6462869376595618,0.0040593582887700624,1.9749027888756653e-05,1.00405935828877,1.9749027888757046e-05,0.005555538020562381,0.0001256041226088637,5.504843385589694e-05,34913.27250000001,24.84663736117813,10.889518949768535,0.06686852559205499,0.0003327584094658063,1.066868525592055,0.0003327584094657964,0.006456697901012376,0.00013461191514943134,5.899627299969019e-05,52360.0,0.0,0.0,0.5999999999999999,4.9921715471057503e-17,1.6000000000000003,9.984343094211501e-17
40,9880.0,0.0,5.456783141690539,0.10037631788565082,0.04399186094419486,57720.0,0.0,0.0,0.013685051145439503,0.0039675538989970205,0.0017388571636201278,57809.75749999999,2.2572849900510277,0.9892987657394308,0.0015550502425502374,1.713961825605389e-05,1.0015550502425503,1.7139618256048313e-05,0.00880728692165576,0.0016513904981281652,0.000723753796597516,60925.7025,34.44981275252699,15.098296132850738,0.05553885135135137,0.00026157824207988115,1.0555388513513515,0.00026157824207987367,0.009726668888470158,0.0001416295736465595,6.207189744241188e-05,91390.0,0.0,0.0,0.5833333333333335,4.9921715471057503e-17,1.5833333333333328,1.9968686188423001e-16
45,14190.0,0.0,8.84410422485089,0.10791836606736074,0.047297309299275746,94710.0,0.0,0.0,0.019165458966162986,0.004905824259105489,0.002150072279689373,94826.0825,2.8690854493693565,1.2574321392169006,0.001225662548833285,1.3276656522193023e-05,1.0012256625488334,1.3276656522192741e-05,0.014733576778962743,0.003890205950212581,0.0017049579304253006,99347.00749999998,52.07381470212697,22.822355546250037,0.04896006229542814,0.00024097091697022522,1.048960062295428,0.00024097091697022817,0.013754677190445364,0.0002193726226865441,9.614429095898693e-05,148995.0,0.0,0.0,0.5731707317073168,9.984343094211501e-17,1.5731707317073176,1.9968686188423001e-16


==> fig/degeneracy.csv <==
n,triangle_count_mean,triangle_count_ci,mcmf_time_mean,mcmf_time_std,mcmf_time_ci,mcmf_cost_mean,mcmf_cost_std,mcmf_cost_ci,greedy_time_mean,greedy_time_std,greedy_time_ci,greedy_cost_mean,greedy_cost_std,greedy_cost_ci,greedy_rel_error_mean,greedy_rel_error_ci,random_time_mean,random_time_std,random_time_ci,random_cost_mean,random_cost_std,random_cost_ci,random_rel_error_mean,random_rel_error_ci,deg_time_mean,deg_time_std,deg_time_ci,deg_cost_mean,deg_cost_std,deg_cost_ci,deg_rel_error_mean,deg_rel_error_ci
0.05,1688.8,21.714464856403893,-1,-1,-1,-1,-1,-1,0.7855465316679329,0.01314034694730792,0.011518021936668043,0.12,0.2683281572999748,0.23520000000000002,-1,-1,1.2823662615939975,0.017100917920161583,0.01498961545927324,22.360000000000003,4.03583944180142,3.5375692445519697,-1,-1,7.493391991616226,0.5613706754173954,0.4920630923968404,0.4,0.5477225575051662,0.480099989585503,-1,-1
0.1,13465.0,166.27917344033196,-1,-1,-1,-1,-1,-1,1.8135924516106023,0.05152071006155657,0.04515989349910556,9.8,0.9899494936611667,0.8677289899502033,-1,-1,2.8753630216792225,0.0421251386964376,0.036924312085241814,696.72,54.577761038723416,47.839516826991435,-1,-1,18.573244199948384,0.7485763007778306,0.6561560579947466,85.8,7.918333157931661,6.940725034173302,-1,-1
0.25,208977.8,510.22809446756264,-1,-1,-1,-1,-1,-1,4.842123996638692,0.0759743818453172,0.06659448188302482,4660.56,60.400397349686365,52.943282582023556,-1,-1,7.183263228232971,0.04833715544738612,0.04236938484437721,66546.08,1921.8712579150576,1684.5944324668308,-1,-1,30.354954483243638,1.3098064692194418,1.1480959905971138,22697.0,228.971613961207,200.7024687441587,-1,-1
0.5,1673615.0,2251.551055712483,-1,-1,-1,-1,-1,-1,12.230314863314852,0.2900493759586089,0.25423948761813836,525072.08,4264.905289921444,3738.354313178216,-1,-1,15.13906665320508,0.296409506044451,0.25981438743947066,2146404.7600000002,33064.8200102164,28982.592601002547,-1,-1,35.63630588361993,0.43748314456850673,0.38347088370409516,990990.6,5424.938783064745,4755.168501941439,-1,-1
0.7,4591861.0,5936.368196505335,-1,-1,-1,-1,-1,-1,23.881170161557385,0.2425708541572199,0.2126227283482466,3772533.96,2999.129845138374,2628.853217174506,-1,-1,24.10480516325682,0.13163818106249237,0.1153859531457421,11571360.599999998,172251.90948427832,150985.4557135069,-1,-1,44.824404091597536,0.6532190732160355,0.5725717627489032,5990420.2,4391.341332668186,3849.1803910422273,-1,-1
0.8,6857719.2,4639.434783201936,-1,-1,-1,-1,-1,-1,32.58784303335939,0.20936221809854105,0.18351407542268203,7925727.88,8535.544280946751,7481.734436965347,-1,-1,29.985090426672247,0.3498602186948285,0.30666600279683504,22541745.880000003,227539.90241931705,199447.5182460786,-1,-1,52.09985003338661,1.2002120960941187,1.052032287039312,12232535.4,11211.640682790365,9827.436356760392,-1,-1
0.9,9764361.2,3363.7888311699944,-1,-1,-1,-1,-1,-1,43.943915139962925,0.39879070953302437,0.3495554690419966,15033919.319999998,10281.145074941736,9011.820995449902,-1,-1,37.29205679823645,0.3344887028781255,0.29319227511775753,40824411.04,132692.2079080325,116309.84841102315,-1,-1,59.28663297498133,0.6811631931660056,0.5970658638464834,23029760.0,16065.702334476386,14082.208990257173,-1,-1
1,13391903.0,0.0,-1,-1,-1,-1,-1,-1,58.12958471000195,0.2628696736898202,0.2304154281607014,26427508.4,167.12193153596198,146.4888317826269,-1,-1,45.584958031834105,0.21747905066687662,0.19062879286151677,69037183.88000001,72437.2449402335,63494.0446853526,-1,-1,59.87943078340031,1.4591669338456645,1.279016210202747,41022764.8,2872.0394669990173,2517.45358905065,-1,-1


==> fig/delaunay.csv <==
n,triangle_count_mean,triangle_count_ci,mcmf_time_mean,mcmf_time_std,mcmf_time_ci,mcmf_cost_mean,mcmf_cost_std,mcmf_cost_ci,greedy_time_mean,greedy_time_std,greedy_time_ci,greedy_cost_mean,greedy_cost_std,greedy_cost_ci,greedy_rel_error_mean,greedy_rel_error_ci,random_time_mean,random_time_std,random_time_ci,random_cost_mean,random_cost_std,random_cost_ci,random_rel_error_mean,random_rel_error_ci,deg_time_mean,deg_time_std,deg_time_ci,deg_cost_mean,deg_cost_std,deg_cost_ci,deg_rel_error_mean,deg_rel_error_ci
100,188.85,1.1488219137332318,0.03341411870787851,0.01661923292358181,0.007283699972002173,0.0,0.0,0.0,0.00043761613662354645,7.628878382743605e-06,3.343503368555098e-06,5.2325,1.2514491599741477,0.5484717768490918,-1,-1,0.000523506118915975,9.03212151568929e-06,3.958501787263458e-06,31.902499999999996,1.6205485588463397,0.7102367207302678,-1,-1,0.0005455520353280008,6.087336728241349e-05,2.6678929503506486e-05,13.6,4.096211343231824,1.7952437746797278,-1,-1
200,386.75,1.435202168043894,0.07861320211086423,0.01942332382836256,0.008512646996125186,0.0,0.0,0.0,0.0010158339032204822,0.00040390866816812843,0.00017702077879016675,11.217500000000001,1.2985087600782677,0.5690965559551384,-1,-1,0.0011040810646954925,1.2675273511191858e-05,5.555183548067777e-06,65.05499999999999,1.6609207972497786,0.7279306343471555,-1,-1,0.0010340105567593128,1.9249616734997993e-05,8.43651650581352e-06,27.35,3.9904491239115316,1.7488914383568506,-1,-1
300,589.25,1.9438147518407418,0.12189264385960996,0.018590102434228747,0.008147471619317479,0.0,0.0,0.0,0.001817343412258197,0.0007687346340161493,0.00033691280807043227,17.445,1.4598035195838766,0.6397871011022667,-1,-1,0.0020242005135514773,0.0007071576774662001,0.0003099255169745578,99.54749999999999,1.7345919435205253,0.7602184377913326,-1,-1,0.0016691436583641916,0.00010661308149222057,4.672524311143666e-05,41.4,5.6791400386808,2.4889928633252865,-1,-1
400,789.15,1.3732888682973703,0.1860322230029851,0.01257902133582529,0.005512999172275809,0.0,0.0,0.0,0.0020727389477542602,0.00041194843200362247,0.00018054436064817174,22.665,1.7964951257496093,0.7873487035949392,-1,-1,0.0025793758570216594,0.0005922944264141824,0.00025958447763064634,133.1925,2.0652688750658563,0.9051439929065078,-1,-1,0.0023132354544941336,7.055818553281662e-05,3.0923488247202354e-05,55.4,5.977149470230244,2.619601255313889,-1,-1
500,990.15,1.241853538275072,0.2310465979971923,0.016533401713691737,0.0072460827857007415,0.0,0.0,0.0,0.002817204789316747,0.000759278475317823,0.0003327684637939575,29.1175,1.6723978215975437,0.732960662044876,-1,-1,0.003574183672026266,0.0009267846342994673,0.0004061812747879948,168.78499999999994,2.3215863451301444,1.0174800771358727,-1,-1,0.0029616084008011966,8.818705899774655e-05,3.864968269633016e-05,71.25,6.007670535503582,2.6329777019464804,-1,-1
600,1190.85,1.5398626733029082,0.31751949790050277,0.014186877507520183,0.00621767320907447,0.0,0.0,0.0,0.0030380257283104577,2.3277575194820648e-05,1.0201847135448447e-05,34.852500000000006,1.5950148489656926,0.6990460789721343,-1,-1,0.003719221451610792,2.0434295246327418e-05,8.955724755645428e-06,202.70499999999998,2.9471172355371262,1.2916310773591655,-1,-1,0.0035616395936813204,7.328766628200134e-05,3.211973592889935e-05,80.3,7.108926930645943,3.115624597344639,-1,-1
700,1392.05,1.7209213566544734,0.39676725631579757,0.01857777421160263,0.008142068537526064,0.0,0.0,0.0,0.0039494342255056835,0.000879978353141427,0.0003856675176050991,40.68000000000001,2.463918573500778,1.079859926588922,-1,-1,0.004559010818193201,0.0005809167292165004,0.0002545979819758069,236.26500000000004,3.7231530214393076,1.6317437563281165,-1,-1,0.004266937449574471,8.324233724642713e-05,3.6482562839038845e-05,96.2,6.53412096935045,2.8637047774921878,-1,-1
800,1591.65,2.0471644574360592,0.4776907540566754,0.041036849787083815,0.017985192398447966,0.0,0.0,0.0,0.004246678562776651,0.0005563957391689109,0.00024385118425389367,47.065,2.0234220622760004,0.8868038185707021,-1,-1,0.005790819569083397,0.0012661496095011623,0.0005549145329197648,269.805,3.9116526323012684,1.7143573532775587,-1,-1,0.004853260330855846,7.662572588916508e-05,3.358270505503397e-05,109.15,9.777928959490456,4.285366311186552,-1,-1
900,1793.1,1.2550123505368382,0.5133665333909448,0.030840481389811755,0.01351643691790151,0.0,0.0,0.0,0.006278504068031908,0.0013979372155459577,0.0006126729978785573,53.527499999999996,2.6820786812902364,1.1754728094641205,-1,-1,0.006428846211929339,0.0012790002713799118,0.0005605465838090475,304.3425,3.1424209155563974,1.3772266890958411,-1,-1,0.005537312402157113,7.134362747747139e-05,3.126772335700538e-05,123.85,6.175290319192758,2.7064403111642306,-1,-1
1000,1993.6,2.07231860992769,0.621391154138837,0.04601043448682095,0.020164962000619128,0.0,0.0,0.0,0.005925328314187937,0.0012765415473514528,0.0005594690004922005,59.057500000000005,2.7531453304404976,1.2066191417170102,-1,-1,0.008252094893832692,0.0015472833607344406,0.0006781268319110814,337.43999999999994,3.219373917557979,1.4109528292312912,-1,-1,0.007892264710972086,0.008128020184029448,0.0035622619081801176,132.75,11.396559961118461,4.994762625411794,-1,-1
1100,2193.85,2.1342032162896425,0.6872509166365489,0.046186776406820305,0.0202422472546178,0.0,0.0,0.0,0.006737397726683412,0.0015129926164446498,0.0006630982506057986,64.67,2.8358791452238914,1.2428788347601452,-1,-1,0.00903960447758436,0.001794840833846873,0.0007866236782017066,369.9775,3.4480915774259553,1.5111927633147073,-1,-1,0.006735479243798181,9.737437883118031e-05,4.2676203145333796e-05,146.65,11.056196167046355,4.8455916156093,-1,-1
1200,2395.05,1.9469327563875278,0.7519916959514376,0.015485969144286484,0.00678702522200141,0.0,0.0,0.0,0.006489191363798455,0.0009859691912627252,0.00043212005053525326,69.67,2.0676964044686605,0.9062079045758696,-1,-1,0.01073845655104378,0.0013808485611745424,0.0006051835648861345,406.5475,4.778198157420744,2.0941376744315767,-1,-1,0.009681429096963257,0.010183069125510685,0.004462926817707361,166.95,11.033322732808816,4.835566891057835,-1,-1
1300,2597.25,2.5942979985466508,0.8412307644961402,0.06856401592570047,0.030049504882367902,0.0,0.0,0.0,0.007031743550905957,0.0010696469664172223,0.0004687934524517273,77.45500000000001,2.4085866132826146,1.0556096258112009,-1,-1,0.011658229778113309,0.0017194459745346435,0.0007535804242087756,439.53999999999996,4.812718894543368,2.109267054540136,-1,-1,0.012489518901566044,0.01979593325805011,0.00867595027883759,178.2,13.79778777081388,6.047147113352404,-1,-1
1400,2798.9,2.4084883225791236,0.8865440832625608,0.054608719810929796,0.02393332669364978,0.0,0.0,0.0,0.0089098334137816,0.001899009310277824,0.000832277525906496,82.0025,3.5305983912079273,1.547352968782495,-1,-1,0.01213949343917193,0.0013618647604190653,0.000596863547369865,474.97749999999996,4.854229707443977,2.127459970431755,-1,-1,0.010695445933379233,0.009146982301393512,0.004008841746121059,191.9,9.580132951500257,4.1986783885558925,-1,-1
1500,2999.45,2.30368578815044,0.990276812511729,0.0703708349865009,0.030841378249994354,0.0,0.0,0.0,0.00889306477329228,0.0018183962086167757,0.0007969472763690198,89.08749999999998,3.740597862430692,1.6393892949895448,-1,-1,0.013913563011446969,0.0015796687775138248,0.0006923203666171611,507.29499999999996,2.9784709959447655,1.3053724687250232,-1,-1,0.009211170813068747,0.0001259936194756099,5.521913838422621e-05,207.85,12.347064428438042,5.411339575373181,-1,-1
1600,3199.85,2.2314616875845963,1.0971056854119525,0.08523644576348832,0.03735651942997623,0.0,0.0,0.0,0.009998534667829519,0.001998307598579391,0.0008757969195540645,94.78,3.46905113676257,1.520378695207909,-1,-1,0.014096603854850401,0.0013385543441420773,0.0005866473069955491,543.17,4.387044323315737,1.9227069481387564,-1,-1,0.014028116752160712,0.012979563687221222,0.005688544597691236,221.8,11.274563826316484,4.941295461931542,-1,-1
1700,3402.8,1.9002905041072007,1.1766342041373719,0.02859947029265089,0.012534270500191225,0.0,0.0,0.0,0.010384140715759714,0.0018461167097597831,0.0008090963216545404,99.49000000000001,2.4755966851182416,1.0849780846683157,-1,-1,0.014771147825231312,0.0013427733552860705,0.0005884963701558455,577.74,3.6120266945449426,1.5830404962070865,-1,-1,0.010449520708061755,0.00012355938558518444,5.415228834360968e-05,241.65,11.873344759985438,5.203722776709198,-1,-1
1800,3600.25,2.335934164537312,1.1984739063191228,0.02948071834489536,0.012920494487963377,0.0,0.0,0.0,0.01154222590615973,0.0022909548582412263,0.0010040552360965121,106.80499999999998,3.416789043593569,1.4974738229853355,-1,-1,0.015678198643727225,0.0014515421153082424,0.0006361663810384813,609.9999999999999,5.684258040737091,2.4912359266246287,-1,-1,0.01102000626269728,7.634141120416003e-05,3.345809865035011e-05,245.2,12.763434614471715,5.5938218551691845,-1,-1
1900,3804.8,2.4364488394728134,1.3485382062557618,0.08670855917240325,0.03800170157794908,0.0,0.0,0.0,0.012092026763421018,0.002145378048892453,0.0009402533863328407,112.05249999999998,2.7478927332929515,1.2043170895180648,-1,-1,0.016471138550550678,0.0017699531671271998,0.000775716177342743,646.1675,4.768241290035557,2.0897738848975957,-1,-1,0.013749672833364457,0.00951751020150213,0.00417123275827287,270.3,14.127613870863351,6.1916997751234,-1,-1


==> fig/eps_rel_error.csv <==
x,mode,global_unbiased_l2_rel,global_biased_l2_rel,smooth_unbiased_l2_rel,smooth_biased_l2_rel,naive_l2_rel
0.2,load_balance,1.9448221065096,0.3272895726196104,0.41028215121112294,0.32533974963895734,0.34337693006010434
0.4,load_balance,0.24066822147097827,0.2369526120827078,0.05088310771151477,0.23709497368477336,0.24785072417235077
1.0,load_balance,0.029926577062329655,0.08932426547743764,0.005951779669492453,0.08882939423998443,0.07069180739065528
2.0,load_balance,0.004566654864650707,0.019000401835177698,0.0012039176391837627,0.018619766396464222,0.007002254271714284
4.0,load_balance,0.0012296656495662628,0.002085690620626534,0.0003323650585222629,0.00181232015702392,0.0004772223739041377


==> fig/gmwcs_lambda_rel_error.csv <==
x,mode,global_unbiased_l2_rel,global_biased_l2_rel,smooth_unbiased_l2_rel,smooth_biased_l2_rel,naive_l2_rel
-524.0,load_balance,54.35830282634129,15.177792296510173,32.39916953990799,7.850112454419847,1.3416407864998738
-523.0,load_balance,39.01548264399521,22.929088558493127,27.601364060856238,5.5654878501746605,1.8708286933869709
-522.0,load_balance,60.786189154955906,21.55516427841525,36.039675538087394,14.511333697370208,8.966604708583958
-521.0,load_balance,1.79522743246662,0.6126431977024099,1.8303156255266468,0.29928886846129016,0.29320485061353535
-520.0,load_balance,1.392997247807874,0.610292092952209,1.2751616636992584,0.3328559998516661,0.10112329861113918
-519.0,load_balance,2.1755802101719888,0.506402769220411,0.6656910321738333,0.3346996200107662,0.0218088114494371
-518.0,load_balance,1.7265021165598797,0.6104876112370529,0.8335134533526948,0.17476082996177195,0.01825741858350554
-517.0,load_balance,1.96665514462935,0.5114087166226988,0.5571804072870913,0.290989361538857,0.01825741858350554
-516.0,load_balance,2.3734106495941116,0.6911634251260926,0.5461725311207488,0.14331226268502079,0.021081851067789197
-515.0,load_balance,2.1178460714690517,0.4699061736384464,0.5282652847305727,0.1958536061899702,0.035630482034348064
-514.0,load_balance,1.8148723993230171,0.57578481773785,0.4611302095400337,0.16018532598301857,0.02209708691207961
-513.0,load_balance,1.1146258015076,0.45507506527273034,0.4967912877381712,0.15408778041772012,0.019165319152535634
-512.0,load_balance,1.4794178467057093,0.5938881547922022,0.7078445526187895,0.1250992738257166,0.02142747821777417
-511.0,load_balance,1.7068854774718627,0.5912358809650649,0.6068005550492785,0.1542629385775039,0.03480046931235068


==> fig/lambda_rel_error.csv <==
x,mode,global_unbiased_l2_rel,global_biased_l2_rel,smooth_unbiased_l2_rel,smooth_biased_l2_rel,naive_l2_rel
1.0,load_balance,0.007655133255031123,0.23278533133051385,0.006688079451694274,0.2332965279542342,0.22313221667549477
2.0,load_balance,0.008230646344456792,0.10004483674817835,0.0046872132382229335,0.10060441078732775,0.07077831388300498
4.0,load_balance,0.005154822199912741,0.019383125984505686,0.0019655161240488524,0.019892941677091113,0.007607437809197151
10.0,load_balance,0.0038104425060437284,0.001379175730696879,0.0007469672940056405,0.0013746654820192895,0.0007496679642460042
24.0,load_balance,0.003206708228745324,0.0008838718391215707,0.00016102070350371692,0.00022864967008159463,6.924308071374931e-05
62.0,load_balance,0.0033763417970865675,0.0007509547372542282,6.651649198255577e-05,7.076041397767803e-05,5.738237910392402e-05


==> fig/size_rel_error.csv <==
x,mode,global_unbiased_l2_rel,global_biased_l2_rel,smooth_unbiased_l2_rel,smooth_biased_l2_rel,naive_l2_rel
19600,load_balance,0.043981772755087904,0.02621094006568246,0.017558713409373955,0.018277322167913918,0.006188430313925069
161700,load_balance,0.012973393289273244,0.018282194493953928,0.004980156144401972,0.01461391353388742,0.005962203668044631
551300,load_balance,0.009762974455815589,0.01934203810197557,0.0033272703745445224,0.017334632442575992,0.006566111875475978
1313400,load_balance,0.006370057082876035,0.018106601804326605,0.0022463631834610583,0.019058494361172146,0.006609866834305198
2573000,load_balance,0.002901581326528611,0.019055857415479684,0.0012492407014092698,0.01910915731586945,0.0074002152536476445

